Large-scale changes of the cloud coverage in the $\epsilon$ Indi Ba,Bb system

We present the results of 14 nights of \textit{I}-band photometric monitoring of the nearby brown dwarf binary, $\epsilon$ Indi Ba,Bb. Observations were acquired over 2 months, and total close to 42 hours of coverage at a typically high cadence of 1.4 minutes. At a separation of just $0.7''$, we do not resolve the individual components, and so effectively treat the binary as if it were a single object. However, $\epsilon$ Indi Ba (spectral type T1) is the brightest known T-type brown dwarf, and is expected to dominate the photometric signal. We typically find no strong variability associated with the target during each individual night of observing, but see significant changes in mean brightness - by as much as $0.10$ magnitudes - over the 2 months of the campaign. This strong variation is apparent on a timescale of at least 2 days. We detect no clear periodic signature, which suggests we may be observing the T1 brown dwarf almost pole-on, and the days-long variability in mean brightness is caused by changes in the large-scale structure of the cloud coverage. Dynamic clouds will very likely produce lightning, and complementary high cadence \textit{V}-band and H\textit{$\alpha$} images were acquired to search for the emission signatures associated with stochastic "strikes." We report no positive detections for the target in either of these passbands.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
